A Pilot Study of Nulling in 22 Pulsars Using Mixture Modeling

The phenomenon of pulsar nulling, observed as the temporary inactivity of a pulsar, remains poorly understood both observationally and theoretically. Most observational studies that quantify nulling employ a variant of Ritchings (1976)'s algorithm which can suffer significant biases for pulsars where the emission is weak. Using a more robust mixture model method, we study pulsar nulling in a sample of 22 recently discovered pulsars, for which we publish the nulling fractions for the first time. These data clearly demonstrate biases of the former approach and show how an otherwise non-nulling pulsar can be classified as having significant nulls. We show that the population-wide studies that find a positive correlation of nulling with pulsar period/characteristic age can similarly be biased because of the bias in estimating the nulling fraction. We use our probabilistic approach to find the evidence for periodicity in the nulls in a subset of three pulsars in our sample. In addition, we also provide improved timing parameters for 17 of the 22 pulsars that had no prior follow-up.

==> editor_response.txt <==
------------------------------------------------------------------------
RESPONSE TO EDITOR
------------------------------------------------------------------------

Dear Dr. Frank Timmes,

We would like to thank you for your letter dated Dec 5,2022 and the opportunity
to revise and resubmit our manuscript. We would also like to take this
opportunity to thank the reviewer for their feedback and helpful comments for
necessary modifications.

After addressing the concerns raised by the reviewer, we believe has resulted
in an improved version of the manuscript, which you will find uploaded along
with this letter. Most of the concerns pointed out by the referee, which needed
careful re-wording to not mislead the reader regarding our results or a bit
more clear and concise text are thoroughly re-written and taken care of in
addition to some concerns that were linguistic/grammatical errors or missing
citations. A detailed item-by-item response of each section of the manuscript
to each of the reviewer's points follows. 

However, we would also like to add that a couple of the referees concerns are
standard practices in the field (data reduction softwares, explanation of all
the cited work), and a detailed exlapnation of these may tend to shift the 
paper slightly into a pedagogical direction. Nevertheless, We have tried to 
seriously address them as best as possible without digressing from our main theme.

We would like to once again thank the referee for helping us make our manuscript
much more concise and better and we believe that we have tried to address all of 
the referee's comments to the best of our ability

Thank You,

Akash Anumarlapudi,

On behalf of all the co-authors.


==> referee_response.txt <==
Reviewer #1:

Dear editor,

A pulsar is said to null when it temporarily ceases emissions. The underlying
cause of this nulling is an active field of study that merits effort and
attention. One way to study this nulling is by looking for trends and/or
correlations between different pulsar properties and the nulling fraction. In
this paper, the authors observe 22 new pulsars and recover their timing
parameters. They then calculate the nulling fraction of each pulsar, and for
some also the null period and length, using a mixture model for the pulsar's
received intensity. The authors argue that previous estimates of nulling
fractions are biased for low signal-to-noise ratios, and that modeling the
nulling periods as Gaussian noise and the emission periods as Gaussians or
exGaussian distributions results in less-biased nulling fraction estimations.

After major revision, I recommend that this work be published. Twenty-two new
nulling pulsars is a fairly significant extension to the known population,
enough of a contribution to potentially upend previous findings. In addition, if
our previous nulling fraction estimates are indeed biased, and this proposed
method is significantly less biased, we will need to redo past studies with new
nulling fraction estimates. To that end, I have listed revision suggestions
below, sorted by major and minor comments.

Major comments:

1. The diction and structure of this work require significant improvement.  a.
The manuscript changes tack frequently, first exploring one thought then, before
finishing that thought, moving on to a different thought, then sometimes
returning to the previous thought, etc. An example of this is the paragraph
starting at line 340: the PDFs do not need to be Gaussian, but the OFF
histograms are well-described by Gaussians, and we use Gaussians as a first
guess for the ON histograms, but this is not required and sometimes they deviate
from Gaussian, so we also consider an exGaussian model. Such writing makes it
extremely challenging for a reader to follow.  

Response: We thank the referee for pointing this out. Necessary changes are made
to the text to give a more streamlined description of our methods to the reader.
Specific comments such as line 340 pointed above are addressed below.
 
b. The authors "simplify" methods and conclusions in a way that a reader cannot
follow. Sometimes, this is done by using language such as "clearly." "easily."
"it is evident," without showing the reader how to reach the conclusion; other
times, explanations and descriptions are summarized to merely a citation or the
name of software. Methods, analyses, and conclusions require these omitted
explanations (see comment #2 below). Many of the cited works also require at
least a brief description of what the authors did and found. For example, "Many
studies find contradictory conclusions - Taylor et al. find that nulls are
simultaneous while Davies et al do not." what did these two studies do to reach
these conclusions and how did their different methods/data result in different
conclusions?

Response: We correct the text to make the dialogue more explicit to explain our
methodology and the results. We would like to thank the referee for stating this
and making the manuscript better. However, software (see comment #2a for a
detailed response) like dspsr/psrchive have detailed documentation and
explaining them will shift the main focus of the paper. We also made additions
to explain the cited works, wherever possible. But explaining their methodology
and interpreting their results is not always possible. For example, the
contradictory findings of Taylor et al. and Davies et al. can result from a host
of possible reasons like the instrumental noise, the signal to noise ratio of
the observations, whether the authors state nulling qualitatively or
quantitatively, the metric the authors choose to define what a null is and the
algorithm they use to quantify nulling. Interpreting the results from previous
works may not be straight-forward always and will distract from the tone of our
paper. But we made the effort to explain the cited works whenever it is
possible.

c. Numerous instances of subject-verb disagreement, sentence fragments, and
improper verb tense.  d. Numerous instances of informal language, such as "get,"
"turns out," parenthetical statements, or inappropriate use of passive voice e.
All methods and analysis should be written following a logical flow, not a
chronological flow. Any instances of "we first" need to be removed f. Many
sentences use "this" or "these" as the subject, but these words are modifiers
and require a noun after them. For example, "This can also lead to systematic
biases" should be "Overestimating the NF can also lead to systematic biases" or
"This overestimation..."

Response: We apologize for these grammatical mistakes and thank the referee for
pointing this out. We have carefully inspected the manuscript and corrected
these to the best of our abilities.


2. All methods require a description that would enable a reader to reproduce the
study.  a. Each step of data reduction and analysis needs to be explained before
citing the software/method used. For example, how does dspsr fold the data? What
is an F-test and how does it work?  

Response: We agree with the referee on the reproducibility on the results.
Indeed, we do make our code public in the view of this to replicate the results.
However, software packages like dspsr, psrchive have existing documentation (see
https://dspsr.sourceforge.net/, https://psrchive.sourceforge.net/ ) and there is
no special modification done to the source code in our paper. Hence when we say
“we fold our data with dspsr”, it is the usual way dspsr is used and can be very
easily reproduced. Indeed these are routinely used in numerous timing papers.
Details of how these software packages work internally are explained in their
publications (dspsr: 2011PASA...28....1V, psrchive: 2012AR&T....9..237V) and
going into these will distract from the primary topic of this paper.   Our
description of usage and citation follow standard practices in the literature
(For Eg: see A. E. McEwen et al 2020 ApJ 892 76, R. Rosen et al 2013 ApJ 768 85)
.

However, we thank the referee for pointing out the usage of F-test. We made
necessary modifications to the text to make this clear. 

b. It is unclear how the emission periods were actually modeled for each pulsar.
The authors initially fit them to a Gaussian using an EM algorithm, but the
likelihood function or other goodness-of-fit condition that is actually being
optimized is not provided. For some pulsars, the authors "qualitatively examine
the fit:" how? What metric is used to confirm a good fit or to suggest a poor
fit that requires additional study? How many of the 22 pulsars have emission
that follows an exGaussian distribution? From the Appendix, it looks like each
pulsar was fit with MCMC; please clarify. The authors say they "model the OH
histogram using a more complex model such as the [exGaussian]:" what other
models were explored? Which model was favoured and for which pulsars? For the
MCMC analysis, were the nulled data fixed to a Gaussian (with explorable
parameters) or could that distribution also be modeled as an exGaussian or more
complex model?

Response: We thank the referee for pointing this out and apologize if the text
is unclear. We made required changes to the text, but to clarify our method to
the referee: 

To start with, we have the OFF and ON histograms that are the pulse intensity
distributions of the OFF and ON windows.  The ON histogram can have multiple
components (generally 2), one consistent with the background noise level (the
null component) and the others at higher intensities (emission component(s)).
The OFF histogram (background noise) is expected to be a Gaussian and hence we
fit it with a Gaussian (no other distributions are considered here because we
don’t see any significant deviations from Gaussian noise). This restricts the
functional form for the null component (just the form, not the parameters
themselves).  The emission component(s) can be of any functional form, not
necessarily Gaussian, although starting with Gaussian is a good guess and is
what we do.  At this stage we use the Expectation-Maximization (EM) algorithm to
get an initial fit. The fit here is done by maximizing the likelihood function,
hence the details were omitted but have now been added.  But Kaplan et al. 2018
(2018ApJ...855...14K) showed that this EM method can also be biased for weaker
pulsars although the bias can be smaller than that due to Ritchings’ algorithm.
So we do an MCMC as a mandatory step for all the pulsars. We have revised the
text to improve clarity, include more details, and specify what the best model
is and how we chose it.

We modified the text in the manuscript to better explain our methodology.

c. Figure 4: requires explanation of methods and results in the text in addition
to "It is evident....the Ritchings method [overestimates the NF]" and "the MM
parameters can well describe [the data]". The figure (and the subsequent figures
in its style in the appendix) should also be cleaned up or separated into
additional figures. It is currently near impossible to see the histogram (which
is not included in the legend), it is essentially not possible to distinguish
between the orange and the red, and the figure is not colourblind-friendly.

Response: We thank the referee for pointing out that the figures and text might
need some additional explanation. Text has been added and the figures are made
more clear and simple. They are also made color-blind friendly. 


3. There is not enough evidence that a mixture model is less biased than the
traditional estimation method.  a. As noted by the authors in Appendix B, we can
only recover the bias of a method by knowing the true underlying distribution.
Since we are observing these pulsars, we will never know their underlying
truths. To claim a method is less biased than another method requires a study
with a known underlying distribution, like an injection-recovery study.

Response: Such simulation studies were done by Kaplan et al 2018
(2018ApJ...855...14K) and explained in the comment below.  Rather than replicate
such work here, we have simplified this manuscript to remove most of the
explicit description of Richtings’ method and the calculation of the bias, as
those were done elsewhere.  Instead we have focused on a clearer description of
our own results.  We still do discuss the limitations of the Richtings method
but largely in the context of astrophysical results, such as correlations with
intrinsic pulsar parameters.  We hope that the updated text is both more clear
and more appropriate for the actual work done in this project.

b. Figure 5: how were the green points calculated? There is not enough
information in the caption or in the text for how these values were calculated.
If this figure shows the results of an independent test, where fake data were
generated then fit using the two methods, then that process needs to be
described. If these data are simply from estimating the bias of these new
pulsars, then back-tracking to what the truth should be, then this figure is
completely misleading and must be removed. We cannot claim a method is less
biased by using that method to show it is less biased; to avoid this circular
logic requires an external study.


Response: We agree with the referee that proving the nulling estimates for the
pulsars in our sample are biased needs some information on the population
distribution or an independent method to determine the nulling fraction.
However, our claim of biased nulling estimates using Ritching’s method is not
the first one in literature. As mentioned above, Kaplan et al. 2018 (see Section
3.3 and Figure 7 of 2018ApJ...855...14K) has already done a simulation study
where they demonstrate the biased nature of Ritchings’ method in the case of
weaker pulsars. We apologize for not making these points sufficiently clear.

The question then becomes: How can one be sure that the mixture model is bias
free and how do we know that any discrepancy between the two methods (Ritchings’
method and mixture modeling) is purely because of bias of Ritchings’ algorithm?

The answer to the first part is addressed by Kaplan 2018 as well (see Section
3.3 and Figure 7 of 2018ApJ...855...14K) where they recover the injected nulling
fraction from mixture modeling when using MCMC estimates.. The latter part is
answered in our paper in Figure 5. Since we fit for both the null and the
emission components, we know what the best fit values of the parameters of
different components in the mixture model are. We can then estimate the
predicted bias for the Ritchings’ algorithm which is given in the Appendix B in
this paper.  The blue points in the plot (Figure 5 in our paper) are the
estimates from the Ritchings’ method, the orange ones are the estimates
corrected using this predicted bias and the green ones are the estimates from
the mixture modeling. The agreement between the orange and the green points show
that the discrepancy between the two methods is because of the predictable bias
of the Ritchings’ method. 

We have revised the text to make this more explicit and clear.

4. The analysis presented in Section 4 is biased, weak, and misleading and
should likely be removed.  a. As the authors point out, a sample size of 22
pulsars is too small to perform a correlation test. Most correlation tests
(Spearman included) assume that the parameters are normally distributed;
although most large samples can be approximated by a normal distribution, small
samples cannot. By violating these assumptions, the results from this test are
invalid and carry no meaning, and so any conclusions drawn from the results and
certainly any comparison with other studies and subsequent speculation are
meaningless and misleading. The discussion and results of this test must be
removed. If the authors wish to keep this analysis by increasing the sample size
beyond small numbers, they would also need to expand the description of the
Spearman test, explain the significance of the Spearman coefficients in Table 5,
and include the confidence interval and associated p-values of the tests as well
as the sample numbers for each test. They would also require an explanation of
"Catalog" in Table 5.

Response: We agree with the referee that the sample size is too small to derive
meaningful correlation coefficients. We do acknowledge and emphasize this in the
article:

“In no case do we see a highly significant correlation. The total sample size of
the nulling pulsars is relatively small to derive any meaningful p-values that
signify these correlations…….. We add that these results have to be taken with
caution given the relative sample size……….”. 

We have further updated the text to make it clear that we are not claiming any
significant correlation (or lack thereof).   However, note that the Spearman
coefficient just relies on the ordering of data, without any assumption of a
normal distribution.  This is confirmed in the documentation for the statistical
package we used: “Unlike the Pearson correlation, the Spearman correlation does
not assume that both datasets are normally distributed.”
https://docs.scipy.org/doc/scipy/reference/generated/scipy.stats.spearmanr.html

But the most important point that we are trying to make here is that, combining
our measurements with the literature we have nulling measurements for a total of
164 pulsars. This sample size of 164 may still be too small to derive
significant correlations. Nonetheless, studies like Wang 2007 and Ritchings 1976
claimed a strong correlation with age of the pulsar purely qualitatively, with a
sample size comparable to ours and with a method that is biased. We are not
claiming that the correlations we find are reliable. We did actually compute
p-values in an earlier draft but removed them since they are not very reliable
for such small sample sizes and we did not wish to confuse the reader.  Once
again our main goal is to show that if we use a more robust method to quantify
nulling, there is a very good chance the correlations existing in the literature
may not be reliable and hence they should be revisited by analyzing a large
sample of pulsars using mixture modeling to get more robust nulling
measurements. We realize that the text might have not reflected this very well
and we make corrections to reflect this.


b. Section 4.2 must be removed. The authors already assume that the nulling is
periodic ("We then looked for periodic signature by taking the FT") and then
calculate the frequency of nulling. In addition, we are still dealing with a
small sample size here, and the lack of observed periodicity (in most of the
sample) does not mean they are not periodic. The periodicity of nulling is
significant and warrants discussion, but it should be compared to other studies,
linked to theory, more closely examined, verified with another method, etc., not
only used to answer the question "Is nulling periodic?" that has an assumed
answer of "yes."

Response: We thank the referee for pointing this out: we will clarify our
language and analysis. We would first like to clarify that the analysis does not
assume nulling to be periodic. If nulling were purely random (what we call
“noise”) the power spectrum we get would follow a chi-squared distribution (the
null hypothesis against which periodicity is tested). Indeed that is how we
derive the analytical limit while we try to prove the significance of the
periodicity we obtain. This is calculated based on simulated data sets of
identical length and nature to the actual time series, and we further validate
it with limited numerical simulations.  Of course these cannot simulate all
possible non-periodic behaviors, but by comparing what we find against “white”
noise we follow standard practices in the literature.  Any deviation from white
noise may not be strictly periodic (and indeed in many cases we do not claim
that it is) but it is not purely noise-like.  The overall method we use is the
same as Herfindal & Rankin, although the method they use to create a time series
is different. 

In terms of our findings, we do find periodicity only in a subset of pulsars,
but we are not intending to make any sort of generic statement as to whether
nulling is globally periodic or not. We agree with the referee that the lack of
measured periodicity does not mean that nulling is not periodic. What we are
trying to say is that the occurrence of a periodic signature in a modest subset
of our sample means that the periodic nature of the nulling phenomenon might not
be uncommon and needs to be looked for in archival data and future studies. 

We did not intend to make firm statements about the periodicity in nulling
without a wider sample, but we demonstrate the existence of a much more robust
and a bias free method of looking for periodicities in nulling by using null
probabilities calculated from mixture modeling. We have tried to convey this in
the text that there is a possibility that nulling can be periodic since we
observe it in 5/22 pulsars in our sample.

We have attempted to clarify this.


c. Section 4.3 is a significant amount of conjecture for two data points that
are not comparable to previous studies since they were not observed
simultaneously at the different frequencies. I recommend either removing this
discussion entirely or deemphasizing it by shortening it, including
acknowledgements of how weak the comparison is, and then not isolating it as its
own subsection.  Response: We thank the referee for pointing this out. We did
not intend to draw any strong conclusions from this.  This has been carefully
reworded and made more concise.


Minor comments:
- Last paragraph of section 2.1: tighten this up. Can be shortened to "We remove
  any data contaminated by data rate overflow." 

Response: Re-written 

- Need to be consistent in terminology. I recommend using "nulling" and
  "emission" periods, but can continue to use ON and OFF as long as those are a)
first described and b) used exclusively.  

Response: Terminology is defined in section 2 and the text is made consistent
“Nulling” and “Emission” are not the same as “ON” and “OFF”: the “ON” component
can be either “nulling” or “emission.”

- For parenthetical citations with leading or trailing phrases, like "e.g.", use
  \citep[e.g., ][]{} 

Response: Done. 


- The figures mentioned to be in Appendix A are actually included in Appendix B.
  Related, "Histograms for all sources are presented in Appendix A": are these
histograms the posteriors of the MCMC fits? Or the KDEs (which are not
histograms)?  

Response: This was an artifact of latex compiling.  Regardless,
these will be online so ApJ will ensure they are correctly placed.

- Data Analysis: Rename this section to Observations and Reduction. This section
  does not analyze any data.  

Response: There is a subsection for data reduction and observations. The are
sections on Timing and nulling histograms that do not come under reduction

- Although not a requirement, it is usually good practice to explain what "on"
  and "off" mean before using the terms.  

Response: We explained our terminology in Section 2.3, highlighted in the revised draft.

- I recommend condensing the discussion in Section 2 on Arecibo and moving it to
  a footnote 

Response: Made more concise.

- "The discovery positions,....discovery page.": remove this sentence. Add
  parenthetical citation to end of previous sentence 

Response: Done

- "We first improved their positions using gridding observations" and later "we
  improved the gridded positions, F_0, and the frequency derivative...": claims
of improvement require a comparison to previous accuracy/precision 

Response:
GBNCC search parameters are added in the introduction.

- "We then fit a sixth-order polynomial as a function of pulse phase": requires
  a citation or justification 

Response: Citations added

- Footnote 5: I would add this to the text directly. "Here I < 0 is merely a
  mathematical convenience rather than anything physically meaningful, as
discussed in Appendix B.": this is not discussed in the appendix. However, I < 0
has a physical meaning, since negative intensity is only possible mathematically
with values that fall below whatever we set 0 to but not physically possible.

Response: This point is made referencing the usage of I<0 in Ritchings’
algorithm. However, due to the confusion this may pose, the text has been
re-written

- "Comparison of these estimates with a more robust method (in {section
  sign}3.1.2) is done in {section sign}4.": first state the existence of a new
method before saying it will be compared, likely as a new paragraph. Also,
"robust" has a meaning that cannot be applied here. Rephrase.  

Response: The new method was discussed in the Introduction along with citations
that establish it as less biased.  We have changed “robust” to “reliable” to
avoid any issues related to specific meanings.

- "at least 100 independent samples per walker": first, samples via MCMC cannot
  be independent. Second, is this each walker has taken 100 steps total or 100
steps after a burn-in? If the first, this is not nearly enough steps for
convergence. If the second, this must be explicitly stated, but is also not
enough for convergence.  

Response: We agree with the referee, the raw chains by themselves will not have
completely samples. Hence we let each walker run till we get at least 100
independent samples for each walker after burn-in and accounting for the
correlation length. We have 32 walkers each with 100 independent samples, so in
total we have at least have 3200 independent samples. 

- Make sure each equation has each variable defined. For example, the equation
  after EQ1 needs the mean and standard deviation defined. EQ B1 also needs
these values defined. Subscripts "1" and "2" must also be defined.  

Response: Added for some where they are needed

- Table 5 needs units unless the parameters were scaled before the tests
  
Response: we have clarified that the units are pulse periods

- Please do not cite webpages or URLs. All software and data can be cited (GBNCC
  Discoveries, PUPPI, Greenbank's RFI scans). Citations used as justifications,
like footnote 7, should be of literature, not the reference documentation for an
implementation of the method 

Response: As far as we are aware, it is acceptable in AAS journals to cite URLs
when no journal citation is available.  E.g., This is explicitly discussed at
https://journals.aas.org/aastexguide/#software.  We have verified that no
replacement citations exist where we have used a URL. However, in the updated
manuscript we have modified the text removing the need for such citation.

